Radiation hydrodynamical simulations of super-Eddington mass transfer and black hole growth in close binaries

Radiation-driven outflows play a crucial role in extracting mass and angular momentum from binary systems undergoing rapid mass transfer at super-Eddington rates. To study the mass transfer process from a massive donor star to a stellar-mass black hole (BH), we perform multi-dimensional radiation-hydrodynamical simulations that follow accretion flows from the first Lagrange point down to about a hundred times the Schwarzschild radius of the accreting BH. Our simulations reveal that rapid mass transfer occurring at over a thousand times the Eddington rate leads to significant mass loss from the accretion disk via radiation-driven outflows. Consequently, the inflow rates at the innermost radius are regulated by two orders of magnitude smaller than the transfer rates. We find that convective motions within the accretion disk drive outward energy and momentum transport, enhancing the radiation pressure in the outskirts of the disk and ultimately generating large-scale outflows with sufficient energy to leave the binary. Furthermore, we observe strong anisotropy in the outflows, which occur preferentially toward both the closest and furthest points from the donor star. However, when averaged over all directions, the specific angular momentum of the outflows is nearly comparable to the value predicted in the isotropic emission case. Based on our simulation results, we propose a formula that quantifies the mass growth rates on BHs and the mass loss rates from binaries due to radiation-driven outflows. This formula provides important implications for the binary evolution and the formation of merging binary BHs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
